Speech-muscle coupling at jaw and ear electrodes: a volume-conductor model with orientation and electrode-count controls

Objective. We compared how strongly speech-muscle sources couple to electrodes on the jaw and around the ear, and tested sensitivity to source orientation, electrode count, and anatomical detail. Approach. Using reciprocity in MIDA (116 labelled compartments, 500 micrometres), we evaluated 22 electrode positions against ten segmented articulators. Muscle was modelled as both source and conducting tissue. Comparisons used equal electrode counts and a hemisphere orientation sweep, with anatomy-derived fibre models for temporalis and lateral pterygoid. Results. Orbicularis oris, buccinator, mentalis, depressor anguli oris, and platysma favoured the jaw at every sampled orientation and tested electrode subset. Temporalis showed a 2.57 dB ear advantage under the uniform sweep, reduced to 1.15 dB with the derived fibre field. Its jaw-minus-ear interval [-1.45, +5.46] dB crossed zero; 50.5% of four-site ear subsets favoured the ear. The derived lateral-pterygoid interval [-5.33, -1.12] dB favoured the ear at the fixed jaw basis. Both derived constructions have unresolved anatomical limitations. Simplifying non-muscle soft-tissue conductivities preserved montage assignments while changing gaps by up to 3.27 dB. Significance. In this head model, jaw placement better captures lip and chin activity. Ear-side preferences depend on source assumptions and electrode selection. Targeted four-site placement improved lateral-pterygoid coupling by 1.07 dB over the median random ear montage. These coupling predictions require experimental testing.

==> label-inventory.csv <==
label,voxels,volume_mm3,name
1,685256,85642.60744029284,Dura
2,679622,84938.47577224672,Cerebellum Gray Matter
3,893,111.60624415427446,Pineal Body
4,23372,2921.009113520384,Amygdala
5,40056,5006.1586963534355,Hippocampus
6,95915,11987.360479347408,CSF Ventricles
7,48799,6098.850065492094,Caudate Nucleus
8,77676,9707.868556469679,Putamen
9,373786,46715.399302855134,Cerebellum White Matter
10,3733664,466629.58115792274,Brain Gray Matter
11,64809,8099.763804472983,Brainstem Midbrain
12,3963711,495380.62443783134,Brain White Matter
13,46556,5818.522175639868,Spinal Cord
14,107816,13474.735520422459,Brainstem Pons
15,38885,4859.808291085064,Brainstem Medulla
16,7444,930.3436522781849,Nucleus Accumbens
17,23756,2969.00104829669,Globus Pallidus
18,1488,185.96874725818634,Optic Tract
19,3580,447.42480859160423,Hypophysis or Pituitary Gland
20,1273,159.09826294332743,Mammillary Body
21,7944,992.8331506848335,Hypothalamus
22,2844,355.44026693701744,Commissura (Anterior)
23,221,27.620358295738697,Commissura (Posterior)
24,105779,13220.153303913772,Blood Arteries
25,237687,29705.88281556219,Blood Veins
26,44092,5510.573927491903,Air Internal - Ethmoidal Sinus
27,24876,3108.977524727583,Air Internal - Frontal Sinus
28,97190,12146.708700284362,Air Internal - Maxillary Sinus
29,14327,1790.57408734411,Air Internal - Sphenoidal Sinus
30,11218,1402.0143862515688,Air Internal - Mastoid
31,349256,43649.66451102495,Air Internal - Nasal/Pharynx
32,1567769,195938.19685498625,CSF General
33,1537,192.0927181020379,Ear Cochlea
34,2745,343.067346252501,Ear Semicircular Canals
35,62785,7846.806314922869,Ear Auricular Cartilage (Pinna)
36,352480,44052.59679675102,Mandible
37,365222,45645.079174146056,Mucosa
38,1975307,246871.8872582838,Muscle (General)
39,86006,10748.943599924445,Nasal Septum (Cartilage)
40,1559358,194886.9985127896,Skull
41,152380,19044.29953441024,Teeth
42,521131,65130.42958831042,Tongue
43,3790255,473702.26756658405,Adipose Tissue
44,86916,10862.674487024546,Vertebra - C1 (atlas)
45,122394,15296.679335966706,Vertebra - C2 (axis)
46,66371,8294.980997495353,Vertebra - C3
47,62961,7868.8026183620095,Vertebra - C4
48,65619,8200.996791891754,Vertebra - C5
49,21186,2647.805026486516,Intervertebral Discs
50,46728774,5840115.296835288,Background
51,2021962,252702.78235460818,Epidermis/Dermis
52,883036,110360.95343002677,Skull Diploë
53,545872,68222.53494846821,Skull Inner Table
54,681103,85123.56966652721,Skull Outer Table
55,2245,280.5778478458524,Eye Lens
56,20505,2562.6943296566606,Eye Retina/Choroid/Sclera
57,103300,12910.330370813608,Eye Vitreous
58,2302,287.7016506642103,Eye Cornea
59,6591,823.7365679964423,Eye Aqueous
60,71614,8950.24587778747,Muscle - Platysma
61,326535,40810.016724430025,Tendon - Galea Aponeurotica
62,3306138,413197.810566321,Subcutaneous Adipose Tissue
63,972630,121558.32167051733,Muscle - Temporalis/Temporoparietalis
64,33176,4146.30319827795,Muscle - Occipitiofrontalis - Frontal Belly
65,138039,17251.975741110742,Muscle - Lateral Pterygoid
66,420716,52580.663623303175,Muscle - Masseter
67,289995,36243.28418087214,Muscle - Splenius Capitis
68,309236,38648.005058556795,Muscle - Sternocleidomastoid
69,44720,5589.060737490654,Muscle - Occipitiofrontalis - Occipital Belly
70,128915,16111.667374186218,Muscle - Trapezius
71,8962,1120.0617694407701,Muscle - Mentalis
72,47035,5878.387115113437,Muscle - Depressor Anguli Oris
73,23830,2978.249494060874,Muscle - Depressor Labii
74,17015,2126.517630778253,Muscle - Nasalis
75,87259,10905.542282931507,Muscle - Orbicularis Oris
76,3344,417.9297653436661,Muscles - Procerus
77,22561,2819.6511471047997,Muscle - Levator Labii Superioris
78,29725,3715.0006802752614,Muscle - Zygomaticus Major
79,79210,9899.586337581277,Muscle - Orbicularis Oculi
80,105788,13221.278114885092,Muscle - Levator Scapulae
81,157316,19661.195862680674,Muscle - Medial Pterygoid
82,6857,856.9809811487794,Muscle - Zygomaticus Minor
83,44110,5512.823549434543,Muscles - Risorius
84,70877,8858.13635713607,Muscle - Buccinator
85,11071,1383.642473720014,Ear Auditory Canal
86,9341,1167.4288092330098,Ear Pharyngotympanic Tube
87,9667,1208.1719621941447,Hyoid Bone
88,244107,30508.247975103557,Submandibular Gland
89,376636,47071.58944377303,Parotid Gland
90,39578,4946.418735876679,Sublingual Gland
91,9716,1214.2959330379963,Muscle - Superior Rectus
92,11809,1475.8769733682275,Muscle - Medial Rectus
93,10877,1359.3965483382344,Muscle - Lateral Rectus
94,8726,1090.566726192832,Muscle - Inferior Rectus
95,5508,688.3843144476414,Muscle - Superior Oblique
96,3608,450.92422050237656,Muscle - Inferior Oblique
97,170740,21338.913915902376,Air Internal - Oral Cavity
98,60904,7611.720821917057,Tendon - Temporalis Tendon
99,3196,399.4328738152981,Substantia Nigra
100,3547,443.3005016967654,Cerebral Peduncles
101,2866,358.18980486691,Optic Chiasm
102,1094,136.72702251374722,Cranial Nerve I - Olfactory
103,6124,765.3713764846325,Cranial Nerve II - Optic
104,1790,223.71240429580212,Cranial Nerve III - Oculomotor
105,2428,303.4490042626858,Cranial Nerve IV - Trochlear
106,3260,407.4315296113491,Cranial Nerve V - Trigeminal
107,2029,253.58238453418016,Cranial Nerve V2 - Maxillary Division
108,6022,752.6235188096762,Cranial Nerve V3 - Mandibular Division
109,1476,184.46899929642677,Cranial Nerve VI - Abducens
110,1327,165.84712877124548,Cranial Nerve VII - Facial
111,2917,364.56373370438814,Cranial Nerve VIII - Vestibulocochlear
112,2367,295.82528545707464,Cranial Nerve IX - Glossopharyngeal
113,2455,306.8234371766448,Cranial Nerve X - Vagus
114,464,57.990254521369934,Cranial Nerve XI - Accessory
115,134,16.747185572981834,Cranial Nerve XII - Hypoglossal
116,106710,13336.508749946952,Thalamus


==> table1-data.csv <==
mida_label,mida_name,assigned_tissue,sigma_S_per_m,frequency_Hz,source,assignment,sigma_low,sigma_high,volume_fraction,min_dist_to_electrode_mm,note
51,Epidermis/Dermis,skin,0.465,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.059625,0.7,
62,Subcutaneous Adipose Tissue,fat,0.025,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.097494,1.65,
43,Adipose Tissue,fat,0.025,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.11177,2.45,
63,Muscle - Temporalis/Temporoparietalis,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.028682,2.55,
40,Skull,bone_compact,0.008,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.045984,3.94,
38,Muscle (General),muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.058249,5.19,
67,Muscle - Splenius Capitis,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.008552,2.3,
68,Muscle - Sternocleidomastoid,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.009119,2.55,
10,Brain Gray Matter,grey_matter,0.275,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.110101,11.19,
54,Skull Outer Table,bone_compact,0.008,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.020085,5.5,skull outer table is cortical bone
12,Brain White Matter,white_matter,0.126,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.116885,14.06,
35,Ear Auricular Cartilage (Pinna),cartilage,0.17,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.001851,1.87,
52,Skull Diplo�,bone_cancellous,0.025,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.02604,8.08,diploe is cancellous bone
32,CSF General,csf,1.79,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.046232,10.78,
36,Mandible,Mandible,0.00630199709513435,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.001851851851851852,0.0091,0.010394,5.53,
89,Parotid Gland,Salivary Gland,0.5585997222608695,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.435631853,0.743,0.011107,6.4,
53,Skull Inner Table,bone_compact,0.008,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.016097,8.03,skull inner table is cortical bone
60,Muscle - Platysma,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.002112,3.05,
1,Dura,Dura,0.06,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.0006,0.06,0.020207,9.76,
66,Muscle - Masseter,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.012406,8.27,
72,Muscle - Depressor Anguli Oris,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.001387,4.39,
98,Tendon - Temporalis Tendon,Tendon\Ligament,0.3675772277227722,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.3675772277227722,0.3675772277227722,0.001796,5.24,
37,Mucosa,Mucous Membrane,0.4610075264456888,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.1,0.726,0.01077,13.51,
2,Cerebellum Gray Matter,Cerebellum,0.5766124444444444,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",judgement,0.48,0.646504,0.020041,19.16,"IT'IS carries one Cerebellum entry, not split into grey and white matter"
25,Blood Veins,blood,0.7,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.007009,11.89,
31,Air Internal - Nasal/Pharynx,air,1e-06,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.010299,15.1,
73,Muscle - Depressor Labii,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.000703,4.35,
42,Tongue,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.015368,25.5,
41,Teeth,Tooth,0.00630199709513435,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.001851851851851852,0.0091,0.004493,14.68,
65,Muscle - Lateral Pterygoid,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.004071,14.04,
9,Cerebellum White Matter,Cerebellum,0.5766124444444444,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",judgement,0.48,0.646504,0.011022,24.46,"same single Cerebellum entry; MIDA splits it, IT'IS does not"
84,Muscle - Buccinator,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.00209,11.06,
88,Submandibular Gland,Salivary Gland,0.5585997222608695,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.435631853,0.743,0.007198,21.79,
24,Blood Arteries,blood,0.7,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.003119,14.6,
97,Air Internal - Oral Cavity,air,1e-06,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.005035,19.7,
71,Muscle - Mentalis,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.000264,5.14,
75,Muscle - Orbicularis Oris,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.002573,17.57,
61,Tendon - Galea Aponeurotica,Tendon\Ligament,0.3675772277227722,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.3675772277227722,0.3675772277227722,0.009629,35.75,
81,Muscle - Medial Pterygoid,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.004639,28.94,
85,Ear Auditory Canal,air,1e-06,100.0,SimNIBS 4.6 default (head-modelling convention),judgement,1e-06,1e-06,0.000326,7.76,"external auditory canal, air-filled and non-collapsing in a healthy ear. Uses 1e-15 rather than IT'IS Air = 0 S/m, which would make the system singular. No range: cerumen occlusion has no sourced conductivity and is not modelled."
83,Muscles - Risorius,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.001301,15.97,
78,Muscle - Zygomaticus Major,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.000877,14.11,
90,Sublingual Gland,Salivary Gland,0.5585997222608695,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.435631853,0.743,0.001167,16.47,
44,Vertebra - C1 (atlas),Vertebrae,0.00630199709513435,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.001851851851851852,0.0091,0.002563,32.04,
80,Muscle - Levator Scapulae,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.00312,37.36,
28,Air Internal - Maxillary Sinus,air,1e-06,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.002866,38.48,
6,CSF Ventricles,csf,1.79,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.002828,40.4,
108,Cranial Nerve V3 - Mandibular Division,Nerve,0.3479543931346832,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.06435,0.85244,0.000178,10.32,
45,Vertebra - C2 (axis),Vertebrae,0.00630199709513435,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.001851851851851852,0.0091,0.003609,46.69,
79,Muscle - Orbicularis Oculi,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.002336,42.38,
57,Eye Vitreous,eye,1.5,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.003046,48.53,
70,Muscle - Trapezius,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.003802,54.53,
8,Putamen,Brain (Grey Matter),0.4190548817650446,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",judgement,0.06,0.83,0.002291,43.71,"deep grey nucleus, no IT'IS entry"
116,Thalamus,Thalamus,0.475,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.475,0.475,0.003147,52.57,
30,Air Internal - Mastoid,air,1e-06,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.000331,17.13,
46,Vertebra - C3,Vertebrae,0.00630199709513435,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.001851851851851852,0.0091,0.001957,42.31,
47,Vertebra - C4,Vertebrae,0.00630199709513435,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.001851851851851852,0.0091,0.001857,41.6,
14,Brainstem Pons,Pons,0.558392,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.369,0.747784,0.003179,55.19,
48,Vertebra - C5,Vertebrae,0.00630199709513435,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.001851851851851852,0.0091,0.001935,44.13,
39,Nasal Septum (Cartilage),cartilage,0.17,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.002536,53.87,
86,Ear Pharyngotympanic Tube,air,1e-06,100.0,SimNIBS 4.6 default (head-modelling convention),judgement,1e-06,0.4610075264456888,0.000275,19.25,"pharyngotympanic tube, normally collapsed and mucosa-lined, so the range spans an open air lumen to a collapsed mucosal one. 1e-15 for the same singularity reason."
87,Hyoid Bone,Bone (Cortical),0.00630199709513435,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",judgement,0.001851851851851852,0.0091,0.000285,19.68,IT'IS has no hyoid entry; hyoid is a small cortical-shelled bone
11,Brainstem Midbrain,Midbrain,0.35,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.35,0.35,0.001911,52.96,
5,Hippocampus,Hippocampus,0.4190548817650446,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.06,0.83,0.001181,42.14,
69,Muscle - Occipitiofrontalis - Occipital Belly,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.001319,48.94,
77,Muscle - Levator Labii Superioris,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.000665,39.88,
7,Caudate Nucleus,Brain (Grey Matter),0.4190548817650446,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",judgement,0.06,0.83,0.001439,60.08,"deep grey nucleus, no IT'IS entry"
13,Spinal Cord,Spinal Cord,0.6109538492063492,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.49734388,0.781544,0.001373,59.95,
26,Air Internal - Ethmoidal Sinus,air,1e-06,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.0013,58.89,
15,Brainstem Medulla,Medulla Oblongata,0.357,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.357,0.357,0.001147,55.96,
4,Amygdala,Brain (Grey Matter),0.4190548817650446,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",judgement,0.06,0.83,0.000689,45.28,"deep grey nucleus, no IT'IS entry"
49,Intervertebral Discs,Intervertebral Disc,0.7392595578616339,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.600084,1.433653433962262,0.000625,43.94,
17,Globus Pallidus,Brain (Grey Matter),0.4190548817650446,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",judgement,0.06,0.83,0.000701,50.98,"deep grey nucleus, no IT'IS entry"
56,Eye Retina/Choroid/Sclera,eye,1.5,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.000605,47.61,
93,Muscle - Lateral Rectus,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.000321,43.46,
82,Muscle - Zygomaticus Minor,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.000202,34.83,
74,Muscle - Nasalis,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.000502,55.05,
64,Muscle - Occipitiofrontalis - Frontal Belly,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.000978,79.26,
29,Air Internal - Sphenoidal Sinus,air,1e-06,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.000422,61.16,
92,Muscle - Medial Rectus,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.000348,56.19,
27,Air Internal - Frontal Sinus,air,1e-06,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.000734,82.52,
91,Muscle - Superior Rectus,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.000287,51.93,
94,Muscle - Inferior Rectus,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.000257,51.05,
34,Ear Semicircular Canals,Cerebrospinal Fluid,1.878999709695023,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",judgement,1.13,3.186944,8.1e-05,29.26,"semicircular canal endolymph, as above"
110,Cranial Nerve VII - Facial,Nerve,0.3479543931346832,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.06435,0.85244,3.9e-05,24.13,
111,Cranial Nerve VIII - Vestibulocochlear,Nerve,0.3479543931346832,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.06435,0.85244,8.6e-05,36.94,
103,Cranial Nerve II - Optic,Nerve,0.3479543931346832,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.06435,0.85244,0.000181,53.91,
112,Cranial Nerve IX - Glossopharyngeal,Nerve,0.3479543931346832,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.06435,0.85244,7e-05,34.89,
113,Cranial Nerve X - Vagus,Nerve,0.3479543931346832,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.06435,0.85244,7.2e-05,35.79,
16,Nucleus Accumbens,Brain (Grey Matter),0.4190548817650446,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",judgement,0.06,0.83,0.00022,63.6,"deep grey nucleus, no IT'IS entry"
59,Eye Aqueous,eye,1.5,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.000194,62.68,
21,Hypothalamus,Hypothalamus,0.4190548817650446,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.06,0.83,0.000234,69.16,
95,Muscle - Superior Oblique,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.000162,61.72,
96,Muscle - Inferior Oblique,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.000106,51.13,
100,Cerebral Peduncles,Brain (White Matter),0.3479543931346832,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",judgement,0.06435,0.85244,0.000105,55.28,myelinated tract
33,Ear Cochlea,Cerebrospinal Fluid,1.878999709695023,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",judgement,1.13,3.186944,4.5e-05,36.44,cochlear perilymph is CSF-like; IT'IS has no inner-ear fluid entry
106,Cranial Nerve V - Trigeminal,Nerve,0.3479543931346832,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.06435,0.85244,9.6e-05,53.98,
22,Commissura (Anterior),Commissura Anterior,0.3479543931346832,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.06435,0.85244,8.4e-05,51.03,
107,Cranial Nerve V2 - Maxillary Division,Nerve,0.3479543931346832,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.06435,0.85244,6e-05,46.36,
105,Cranial Nerve IV - Trochlear,Nerve,0.3479543931346832,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.06435,0.85244,7.2e-05,51.8,
19,Hypophysis or Pituitary Gland,Hypophysis,1.051624,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,1.051624,1.051624,0.000106,64.71,
99,Substantia Nigra,Brain (Grey Matter),0.4190548817650446,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",judgement,0.06,0.83,9.4e-05,63.44,"deep grey nucleus, no IT'IS entry"
104,Cranial Nerve III - Oculomotor,Nerve,0.3479543931346832,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.06435,0.85244,5.3e-05,50.25,
109,Cranial Nerve VI - Abducens,Nerve,0.3479543931346832,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.06435,0.85244,4.4e-05,46.16,
101,Optic Chiasm,Brain (White Matter),0.3479543931346832,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",judgement,0.06435,0.85244,8.5e-05,64.16,myelinated decussation
58,Eye Cornea,eye,1.5,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,6.8e-05,63.49,
55,Eye Lens,eye,1.5,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,6.6e-05,63.59,
76,Muscles - Procerus,muscle_iso,0.355,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,9.9e-05,81.49,
18,Optic Tract,Brain (White Matter),0.3479543931346832,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",judgement,0.06435,0.85244,4.4e-05,61.95,myelinated tract
102,Cranial Nerve I - Olfactory,Nerve,0.3479543931346832,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.06435,0.85244,3.2e-05,64.51,
20,Mammillary Body,Brain (Grey Matter),0.4190548817650446,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",judgement,0.06,0.83,3.8e-05,71.02,"deep grey nucleus, no IT'IS entry"
114,Cranial Nerve XI - Accessory,Nerve,0.3479543931346832,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.06435,0.85244,1.4e-05,45.86,
3,Pineal Body,Pineal Body,0.4811,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.4811,0.4811,2.6e-05,73.79,
115,Cranial Nerve XII - Hypoglossal,Nerve,0.3479543931346832,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.06435,0.85244,4e-06,52.69,
23,Commissura (Posterior),Commissura Posterior,0.3479543931346832,100.0,"IT'IS LF v4.2, DOI 10.13099/VIP21000-04-2, released 2024-06-04, downloaded 2026-08-02",lookup,0.06435,0.85244,7e-06,75.06,
50,Background,air,1e-06,100.0,SimNIBS 4.6 default (head-modelling convention),lookup,,,0.0,,"background, outside the head"

